Are Kronberger 80 and/or Kronberger 82 regions PeVatron candidates for LHAASO J2108+5157?

High-energy gamma rays have been detected in the region of LHAASO~J2108+5157 by the Fermi--LAT, HAWC and LHAASO-KM2A observatories. Cygnus~OB2 in Cygnus--X has been confirmed as the first strong stellar cluster PeVatron in our Galaxy. Thus, the star--forming regions Kronberger~80 and Kronberger~82, located in the field of LHAASO~J2108+5157, are analyzed to evaluate their stellar population and potential as associated PeVatron candidates. A distance of 10~kpc is adopted for Kronberger~80, while $\sim$1.6~kpc is estimated for Kronberger~82. Based on stellar densities, we report that their cluster radii are 2.5$\arcmin$ and 2.0$\arcmin$, while IR photometry reveals poor stellar content in massive O-type stars in both cases. From optical data, the estimation of cluster ages are 5--12.6~Myr and $\lesssim$ 5~Myr, respectively. We conclude that, in contrast to the stellar content of Cygnus~OB2, it is unlikely that Kronberger~80 and Kronberger~82 are PeVatrons associated with LHAASO~J2108+5157. The presence of a PeVatron in this region remains a mystery, but we confirm that the two Kronberger regions are star--forming regions undergoing formation rather than evolution.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

